GuidedMix-Net: Semi-supervised Semantic Segmentation by Using Labeled Images as Reference

Semi-supervised learning is a challenging problem which aims to construct a model by learning from limited labeled examples. Numerous methods for this task focus on utilizing the predictions of unlabeled instances consistency alone to regularize networks. However, treating labeled and unlabeled data separately often leads to the discarding of mass prior knowledge learned from the labeled examples. %, and failure to mine the feature interaction between the labeled and unlabeled image pairs. In this paper, we propose a novel method for semi-supervised semantic segmentation named GuidedMix-Net, by leveraging labeled information to guide the learning of unlabeled instances. Specifically, GuidedMix-Net employs three operations: 1) interpolation of similar labeled-unlabeled image pairs; 2) transfer of mutual information; 3) generalization of pseudo masks. It enables segmentation models can learning the higher-quality pseudo masks of unlabeled data by transfer the knowledge from labeled samples to unlabeled data. Along with supervised learning for labeled data, the prediction of unlabeled data is jointly learned with the generated pseudo masks from the mixed data. Extensive experiments on PASCAL VOC 2012, and Cityscapes demonstrate the effectiveness of our GuidedMix-Net, which achieves competitive segmentation accuracy and significantly improves the mIoU by +7$\%$ compared to previous approaches.

==> Sec4.exp.txt <==
Although the above experiments showed, all of our designed components are beneficial for semi-supervised semantic segmentation learning.
Performance gains of the MITrans module are causes by the knowledge transfer under learning the presentation of unlabeled data by using labeled samples as reference paradigm?
Or it causes by the non-local block enhance the feature expression of labeled samples?
We further examine this haze by additional experiments, shows in Table \ref{ab_each-com}.
``Suponly $w/$ MITrans'' is the experiment training on the labeled samples only and remove the non-local block within MITrans, and obtained 70.2 mIoU.
In contrast, ``Suponly $w/o$ MITrans'' is the experiment training on the labeled samples only and used MITrans fully, and obtained 70.5 mIoU.
This group experiments clearly show that yet little performance gains can be obtained from labeled samples by non-local. 
Above large performance gains are caused mostly because MITrans can effectively transfer the knowledge from labeled samples to unlabeled data

